Fitting trends in quasar emission and absorption line redshifts

The spectrum of a quasar consists of a few emission lines whose wavelengths are shifted by similar redshifts and numerous absorption lines whose wavelengths are shifted by different redshifts. Hence each quasar is characterised by an emission line redshift and the absorption lines redshifts are all less than the emission line redshift. The distribution of observed absorption line redshifts ($z_{abs}$) with respect to emission line redshift ($z_{em}$) for a large sample of quasars shows a systematic trend as pointed out by \citet{2016arXiv160901593K}. They noticed that increase in $z_{em}$ is accompanied by a monotonic increase in the lowest detected value of $z_{abs}$ and inferred that the emission and absorption lines were all formed in the quasar. This study focuses on modeling the systematic trend in the observed $z_{em} \rightarrow z_{abs}$ distribution. We considered the redshift data of absorption lines of singly ionized magnesium (denoted by MgII) and triply ionized carbon (denoted by CIV) for a large sample of quasars. We find that the envelope of data points defining the lowest value of the MgII absorption line redshift (which we denote by $z_{MgIImodel}$) for a given $z_{em}$ satisfies $z_{MgIImodel} = (0.418 \pm 0.008) z_{em} - (0.482 \pm 0.02)$ with an $R^2$ value of 0.99. The model can be used to predict the lowest expected MgII absorption line redshift for any $z_{em}$. We find a similar model for the lowest expected redshift of triply ionized carbon lines for any $z_{em}$ which is $z_{CIVmodel} = 0.845 (\pm 0.0002) z_{em} - 0.153 (\pm 0.0006)$.

==> Sargent1988-FeII-abs.dat <==
# FeII absorption line redshift data from Sargent et al. 1988, ApJS, v68, p539
# qsr           zem     zabs
Q0013-004	2.086	1.7133	
Q0013-004	2.086	1.9668		
Q0014+813	3.377	1.1124		
Q0014+813	3.377	1.1100	
Q0014+813	3.377	1.1126	
Q0014+813	3.377	1.1108	
Q0014+813	3.377	1.1109	
Q0014+813	3.377	1.1127	
Q0014+813	3.377	1.1110	
Q0014+813	3.377	1.1125	
Q0058+019	1.959	0.6127	
Q0058+019	1.959	0.6128	
Q0058+019	1.959	0.6128	
Q0112+030	2.810	1.2452	
Q0112+030	2.810	1.2454	
Q0112+030	2.810	1.2453	
Q0112+030	2.810	2.4229	
Q0112+030	2.810	1.2449	
Q0112+030	2.810	1.2458	
Q0112+030	2.810	1.2454	
Q0150-203	2.147	0.7799	
Q0207-003	2.849 	1.0451	
Q0207-003	2.849 	1.0441	
Q0207-003	2.849	2.5231 
Q0216+080	2.990	2.2931
Q0237-233	2.222	1.6724	
Q0237-233	2.222	1.3648
Q0237-233	2.222	1.3650
Q0424-131	2.166	1.0347
Q0424-131	2.166	1.0352
Q0440-168	2.679	1.0071
Q0440-168	2.679	1.0066
Q0440-168	2.679	1.0078
Q0440-168	2.679	2.2288
Q0449-135	3.097 	1.2667	
Q0450-132	2.253	2.0666
Q0450-132	2.253	1.1746	
##Q0528-250		2.1412	
Q0854+191	1.896	1.8432
Q1159+124	3.502	1.9966	
Q1159+124	3.502	3.5263
Q1159+124	3.502	1.4066
Q1159+124	3.502	1.9975	
Q1159+124	3.502	1.9972	
Q1331+170	2.084	0.7443
Q1331+170	2.084	0.7455
Q1331+170	2.084	0.7446
Q1331+170	2.084	1.7764
Q1623+269	2.526	0.8875
Q1623+269	2.526	0.8883	
Q1623+269	2.526	1.0398
Q1623+269	2.526	0.8884	
Q1623+269	2.526	0.8877	
Q1623+269	2.526	1.0397	
Q2126-158	3.266	2.6380	
Q2206-199	2.559	0.7520	
Q2206-199	2.559	1.9206
Q2206-199	2.559	1.0173
Q2206-199	2.559	1.0171
Q2342+089	2.784	2.4435	
Q2342+089	2.784	2.6279
Q2343+125	2.515	2.4292
Q2343+125	2.515	2.4312
Q2344+125	2.763	1.0463	
Q2344+125	2.763	1.0466	


==> Sargent1988-MgII.dat <==
# MgII Absorption line redshift data from Sargent et al. 1988, ApJ, v334, p22
# qsr		zem	zabs
Q0013-004	2.086	0.4466
Q0014+818	3.377	1.1109
Q0014+818	3.377	1.1127
Q0058+019	1.959	0.6128
Q0119-046	1.937	0.6577
Q0119-046	1.937	0.7199
Q0150-203	2.147	0.3892
Q0150-203	2.147	0.7800
Q0207-003	2.849	1.0435
Q0207-003	2.849	1.0445
Q0229+131	2.067	0.3722
Q0229+131	2.067	0.4176
Q0348+061	2.060	0.3997
Q0440-168	2.679	1.0067
Q0440-168	2.679	1.0077
Q0450-132	2.253	0.4940
Q0528-250	2.765	0.9441
Q0837+109	3.326	1.4634
Q0837+109	3.326	1.4648
Q0848+163	1.925	0.5862
Q0848+163	1.925	0.5903
Q0852+197	2.221	0.4151
Q0958+551	1.751	0.2413
Q1222+228	2.040	0.6681
Q1329+412	1.935	0.5009
Q1331+170	2.084	0.7443
Q1331+170	2.084	0.7454
Q1517+239	1.898	0.7382
Q1548+093	2.749	0.7703
Q1623+269	2.526	0.8876
Q1623+269	2.526	0.8885
Q1623+269	2.526	1.0397
Q1715+535	1.929	0.3673
Q2206-199	2.559	0.7520
Q2206-199	2.559	1.0169
Q2342+089	2.784	0.7233
Q2342+089	2.784	0.8380
Q2342+089	2.784	0.9489
Q2343+125	2.515	0.7313
Q2344+125	2.763	1.0465
Q2145+067	0.990	0.7908


==> Sargent1988-SiIV-abs.dat <==
# SiIV doublet  lambda(rest)=1393A,1402A absorption line redshift data from Sargent et al. 1988, ApJS, v68, p539 - mostly only redshift of 1393A feature is listed.
# qsr           zem     zabs
Q0013-004	2.086	1.9678	
Q0013-004	2.086	1.9716	
Q0013-004	2.086	1.9764	
Q0013-004	2.086	2.0294	
Q0014+813	3.377	2.4928		
Q0014+813	3.377	2.8001		
Q0014+813	3.377	3.2260	
Q0058+019	1.959	1.4636	
Q0112+030	2.810	2.4242	
Q0142-100	2.727	1.9405	
Q0142-100	2.727	2.3559	
Q0142-100	2.727	2.3572
Q0150-203	2.147	2.0101	
Q0151+048	1.904	1.6187
Q0151+048	1.904	1.6536
Q0151+048	1.904	1.6558
Q0151+048	1.904	1.9341
Q0207-003	2.849	2.5232	
Q0207-003	2.849	2.5747
Q0226-038	2.063	2.0437	
Q0229+131	2.067	1.8622	
Q0229+131	2.067	1.9024	
Q0229+131	2.067	1.9580	
Q0237-233	2.222	1.6107	
Q0237-233	2.222	1.6576	
Q0237-233	2.222	1.6711	
Q0237-233	2.222	1.6723	
Q0237-233	2.222	1.6700	
Q0237-233	2.222	2.2033
Q0329-255	2.689	2.4547
Q0348+061	2.060	1.9685	
Q0348+061	2.060	2.0242
Q0348+061	2.060	2.0325
Q0424-131	2.166	1.5616	
Q0424-131	2.166	1.7160	
Q0424-131	2.166	2.0345
Q0449-135	3.097	3.0538	
Q0450-132	2.253	2.0668	
Q0450-132	2.253	2.1059	
Q0450-132	2.253	2.2305
#Q0528-250		2.5387	
#Q0528-250		2.6736	
#Q0528-250		2.8109
#Q0528-250		2.8144
Q0848+163	1.925	1.4573			
Q0852+197	2.221	2.1716	
Q0913+072	2.785	2.0014
Q0913+072	2.785	2.0437
Q0913+072	2.785	2.0641
Q0958+551	1.751	1.7322	
Q1017+280	1.928	1.6081
Q1017+280	1.928	1.7985
Q1159+124	3.502	3.5263
Q1213+093	2.719	2.2345	
Q1213+093	2.719	2.5229
Q1222+228	2.040	1.9367	
Q1247+267	2.039	1.4068	
Q1247+267	2.039	1.9595
Q1331+170	2.084	1.7763
Q1435+638	2.068	1.9236
Q1510+115	2.106	2.0855		
Q1510+115	2.106	2.0887		
Q1510+115	2.106	2.0961		
Q1511+091	2.878	2.5602	
Q1511+091	2.878	2.8401	
Q1511+091	2.878	2.8525	
Q1511+091	2.878	2.8613	
Q1511+091	2.878	2.8644
Q1511+091	2.878	2.8856	
Q1548+093	2.749	2.3199
Q1623+269	2.526	2.0525
Q2126-158	3.266	2.4608	
Q2126-158	3.266	2.6389
Q2126-158	3.266	2.7694
Q2206-199	2.559	1.9204	
Q2342+089	2.784	2.5889
Q2342+089	2.784	2.6271
Q2342+089	2.784	2.6298
Q2343+125	2.515	2.4296
Q2344+125	2.763	2.4266	
Q2344+125	2.763	2.7016
Q2344+125	2.763	2.7814

